Electronic Structure, Correlation Effects and Physical Properties of d- and f-Metals and Their Compounds

The book includes all main physical properties of d- and f-transition-metal systems and corresponding theoretical concepts. Especial attention is paid to the theory of magnetism and transport phenomena. Some examples of non-traditional questions which are treated in detail in the book: the influence of density of states singularities on electron properties; many-electron description of strong itinerant magnetism; mechanisms of magnetic anisotropy; microscopic theory of anomalous transport phenomena in ferromagnets. Besides considering classical problems of solid state physics as applied to transition metals, modern developments in the theory of correlation effects in d- and f-compounds are considered within many-electron models. The book contains, where possible, a simple physical discussion. More difficult questions are considered in Appendices.

==> README.txt <==
%auto-ignore
To generate the whole dvi file of the book, start the file book.tex.
To proceed with separate Tex files, uncomment the strings \documentclass
and \end{document} and comment the string \endinput.

Further this file contains the Abstract and information on dividing 
the Chapters of the Book over Tex files.

ELECTRONIC STRUCTURE, CORRELATION EFFECTS AND PHYSICAL PROPERTIES OF d- AND
f-TRANSITION METALS AND THEIR COMPOUNDS 

The book includes all main physical properties of d- and f- transition-metal
systems and corresponding theoretical concepts. Especial attention is paid
to the theory of magnetism and transport phenomena. Some examples of
non-traditional questions which are treated in detail in the book: the
influence of density of states singularities on electron properties;
many-electron description of strong itinerant magnetism; mechanisms of
magnetic anisotropy; microscopic theory of anomalous transport phenomena in
ferromagnets. Besides considering classical problems of solid state physics
as applied to transition metals, modern developments in the theory of
correlation effects in d- and f-compounds are considered within
many-electron models. The book contains, where possible, a simple physical
discussion. More difficult questions are considered in Appendices.

Preface and Contents...............................c0 

Chapter 1 Introduction.............................c1

1.1 Partly filled atomic shells and electron localization in transition
metals

1.2 Band and atomic approaches in the solid state theory

1.3 Crystal field and orbital momenta in solids

Chapter 2 Band theory..............................c2

2.1 Orthogonalized plane wave method and pseudopotential

2.2 Augmented plane wave and Green's function (KKR) methods

2.3 Hartree-Fock-Slater and density functional approaches to the problem of
electron correlations

2.4 Discussion of band calculation results..........c3

2.5 Experimental investigations of band structure: spectral data

2.6 Band calculations of rare earths and actinides

2.7 Fermi surface...................................c4

2.7.1 Methods of Fermi surface investigation and de Haas-van Alphen effect

2.7.2 Experimental and theoretical results on Fermi surfaces

Chapter 3 Thermodynamic and lattice properties.......c5

3.1 Cohesive energy

3.2 Crystal structures

3.3 Specific heat

3.3.1 Lattice specific heat

3.3.2 Electronic specific heat

3.3.3 Specific heat of magnetic metals

Chapter 4 Magnetic properties

4.1 Exchange interactions and Heisenberg model.......c6

4.2 Magnetic susceptibility of paramagnetic metals

4.3 Itinerant electron magnetism and the Stoner theory

4.4 Spin-fluctuation theories

4.5 Electronic structure and properties of half-metallic ferromagnets..c7

4.6 Magnetism of highly-correlated d-systems

4.7 Magnetism of rare earths and actinides...........c8

4.8 Magnetic anisotropy

4.8.1 Quenching of orbital momenta by periodic lattice potential and

magnetic anisotropy of d-metals

4.8.2 Magnetic anisotropy of rare earths

Chapter 5 Transport properties

5.1 Classification of transport coefficients.........d1

5.2 Methods of calculation of transport coefficients

5.3 Resistivity

5.3.1 Electron-electron scattering

5.3.2 The Mott s-d scattering

5.3.3 Resistivity of magnetic crystals

5.3.4 Resistivity of transition metal alloys

5.3.5 Two-current model of ferromagnetic alloys

5.4 Thermoelectic power..............................d2

5.5 The Hall effect

5.6 Magnetoresistivity

5.7 Anomalous transport effects in magnetic metals...d3

5.7.1 Extraordinary Hall effect

5.7.2 Magnetoresistivity in the presence of spontaneous magnetization

5.7.3 Magnetooptical effects

5.7.4 Thermomagnetic effects

Chapter 6 The Kondo effect and properties of anomalous d- and f-compounds

6.1 The one-centre Kondo effect......................d4

6.2 The Kondo temperature for d-impurities

6.3 Spin dynamics and electronic properties of Kondo lattices

6.4 Ground state of the Kondo lattices

6.5 Intermediate valence systems......................d5

6.6 Magnetic ordering in Kondo lattices and heavy-fermion compounds

6.7 Current carriers in a two-dimensional antiferromagnet...d6

6.8 Spin-liquid state in systems with spin and charge degrees of freedom

Conclusions

Appendix A Creation operators for atomic configurations and Hubbard's
operators..............................................x1

Appendix B Angular momentum operators and double irreducible tensor operators

Appendix C Hamiltonian of a crystal with many-electron atoms....x2

Appendix D Derivation of the Heisenberg Hamiltonian

Appendix E Spin waves in Heisenberg magnets and the Green's function method..x3

Appendix F The Hubbard operator appoach in the Heisenberg model

Appendix G Electron-magnon interaction in magnetic metals.......x4

G.1 Ferromagnets

G.2 Antiferromagnets

Appendix H The Hubbard model with strong correlations...........x5

Appendix I Narrow-band $s-d$ exchange model and $t-J$ model

Appendix J Electron states and spin waves in the narrow-band Hubbard
feromagnet

Appendix K $s-f$ exchange model and indirect exchange interaction in rare
earths

Appendix L Spin-orbital interaction

Appendix M Density matrix technique for the derivation of transport
equations and the theory of the anomalous Hall effect............x6

M.1 Impurity scattering

M.2 Phonon scattering

M.3 Scattering by spin inhomogeneities

Appendix N Degenerate Anderson model.............................x7

Appendix O Mean-field approximation in the theory of ferromagnetic Kondo
lattices

Appendix P Schwinger and Dyson-Maleev representations in the theory of
two-dimensional Heisenberg antiferromagnets

Bibliography....................zl

Figure captions.................zr

Tables..........................zt

